Inferring Actual Treatment Pathways from Patient Records

Treatment pathways are step-by-step plans outlining the recommended medical care for specific diseases; they get revised when different treatments are found to improve patient outcomes. Examining health records is an important part of this revision process, but inferring patients' actual treatments from health data is challenging due to complex event-coding schemes and the absence of pathway-related annotations. This study aims to infer the actual treatment steps for a particular patient group from administrative health records (AHR) - a common form of tabular healthcare data - and address several technique- and methodology-based gaps in treatment pathway-inference research. We introduce Defrag, a method for examining AHRs to infer the real-world treatment steps for a particular patient group. Defrag learns the semantic and temporal meaning of healthcare event sequences, allowing it to reliably infer treatment steps from complex healthcare data. To our knowledge, Defrag is the first pathway-inference method to utilise a neural network (NN), an approach made possible by a novel, self-supervised learning objective. We also developed a testing and validation framework for pathway inference, which we use to characterise and evaluate Defrag's pathway inference ability and compare against baselines. We demonstrate Defrag's effectiveness by identifying best-practice pathway fragments for breast cancer, lung cancer, and melanoma in public healthcare records. Additionally, we use synthetic data experiments to demonstrate the characteristics of the Defrag method, and to compare Defrag to several baselines where it significantly outperforms non-NN-based methods. Defrag significantly outperforms several existing pathway-inference methods and offers an innovative and effective approach for inferring treatment pathways from AHRs. Open-source code is provided to encourage further research in this area.

==> where_are_related_work_published.txt <==
39 2 22 47 48 42 19 17 18
2  International Journal of Medical Informatics (H-index 122)
17 Journal of Biomedical Informatics (H-index 121)
18 Journal of Biomedical Informatics
19 Journal of Medical Systems
22 BMJ Open
39 Lecture Notes in Computer Science
42 IEEE First International Conference on Connected Health: Applications, Systems and Engineering Technologies
47 Journal of Biomedical Informatics
48 IEEE Intelligent Systems  (H-index 135)


0 IEEE Journal of Biomedical and Health Informatics (H-index 146)
3 Journal of Biomedical Informatics (H-index 121)
0 Artificial Intelligence in Medicine (H-index 100)
1 Journal of Medical Systems (H-index 100)
1 BMJ Open (H-index 139)
1 IEEE Intelligent Systems (H-index 135)
